Global Optimization of Mixed-Integer Nonlinear Programs with SCIP 8

For over ten years, the constraint integer programming framework SCIP has been extended by capabilities for the solution of convex and nonconvex mixed-integer nonlinear programs (MINLPs). With the recently published version 8.0, these capabilities have been largely reworked and extended. This paper discusses the motivations for recent changes and provides an overview of features that are particular to MINLP solving in SCIP. Further, difficulties in benchmarking global MINLP solvers are discussed and a comparison with several state-of-the-art global MINLP solvers is provided.

==> benchmark/pprofile.txt <==
tau           BARON  Lindo  Octeract  SCIP  virtbest  virtworst
1.000000        349     66       270   327       967          0
1.256404        393     74       304   367       967          0
1.578550        429     77       342   417       967          0
1.983297        477     91       375   464       967          1
2.491822        524    113       400   501       967          2
3.130734        573    126       427   528       967          4
3.933466        604    146       444   562       967         10
4.942022        627    172       466   598       967         16
6.209175        656    187       481   636       967         23
7.801231        679    218       493   664       967         41
9.801496        694    241       517   680       967         56
12.314636       717    283       532   689       967         87
15.472155       726    316       543   696       967        107
19.439274       734    332       558   700       967        126
24.423578       735    348       573   707       967        141
30.685876       738    371       586   714       967        153
38.553850       738    395       594   716       967        173
48.439203       739    417       600   721       967        194
60.859198       742    436       613   730       967        219
76.463726       744    444       624   730       967        226
96.069315       749    450       631   733       967        235
120.701850      756    461       635   736       967        251
151.650261      759    476       638   745       967        272
190.533961      763    484       640   751       967        283
239.387589      771    494       646   754       967        297
300.767472      775    497       652   763       967        313
377.885389      778    505       656   767       967        322
474.776631      780    507       659   770       967        328
596.511155      780    512       660   770       967        333
749.458870      783    521       660   770       967        342
941.622958      788    526       660   771       967        349
1183.058645     790    529       661   771       967        352
1486.399354     790    531       661   771       967        354
1867.517768     790    531       661   771       967        354
2346.356384     790    531       661   771       967        354
2947.971033     790    531       662   771       967        355
3703.841951     790    532       663   771       967        356
4653.521031     790    533       664   771       967        358
5846.701417     790    533       664   771       967        358
7345.817766     790    533       665   771       967        358
9229.313214     790    533       666   775       967        358
11595.744017    790    534       666   776       967        359
14568.936624    790    538       666   776       967        363
18304.467056    790    538       666   776       967        363
22997.801615    790    538       666   776       967        363
28894.524900    790    538       666   776       967        363
36303.190329    790    538       666   776       967        363
45611.465585    790    538       666   776       967        363
57306.417809    790    538       666   776       967        363
72000.000000    790    538       671   776       967        368


==> benchmark/pprofile_scipmultithread.txt <==
tau          SCIP.1  SCIP.4  SCIP.8  SCIP.16  virtbest  virtworst
1.000000         65      40      34       43       174          2
1.164936         74      55      79       78       174          6
1.357077         83      68      92       91       174         18
1.580908         98      81     107      106       174         37
1.841657        108      91     113      113       174         51
2.145413        113      98     118      124       174         61
2.499269        121     105     120      128       174         72
2.911489        128     111     122      129       174         80
3.391700        136     120     124      131       174         91
3.951114        142     121     127      131       174         98
4.602796        146     124     128      131       174        101
5.361964        146     126     129      132       174        103
6.246347        149     129     131      133       174        107
7.276596        152     131     131      135       174        112
8.476770        154     134     133      138       174        116
9.874897        155     136     135      140       174        118
11.503626       156     141     143      146       174        124
13.400992       157     141     144      146       174        124
15.611301       157     142     145      146       174        124
18.186171       157     142     145      148       174        126
21.185731       157     142     145      149       174        127
24.680027       158     142     146      149       174        128
28.750659       158     142     146      149       174        128
33.492686       158     143     146      149       174        129
39.016845       159     143     146      149       174        129
45.452138       159     143     146      149       174        129
52.948845       159     143     146      149       174        129
61.682031       159     143     146      149       174        129
71.855636       159     144     146      149       174        130
83.707237       159     144     146      149       174        130
97.513598       159     144     146      151       174        132
113.597129      159     145     146      151       174        132
132.333417      160     145     146      152       174        134
154.159999      160     145     146      152       174        134
179.586577      160     145     147      152       174        135
209.206920      160     145     147      152       174        135
243.712732      160     145     147      152       174        135
283.909804      160     145     147      152       174        135
330.736833      160     145     147      152       174        135
385.287337      160     145     147      152       174        135
448.835199      160     145     147      152       174        135
522.864410      160     145     147      152       174        135
609.103723      160     145     147      152       174        135
709.567028      160     145     147      152       174        135
826.600378      160     145     147      152       174        135
962.936773      160     145     147      152       174        135
1121.759987     160     145     147      152       174        135
1306.778912     160     145     147      152       174        135
1522.314171     160     145     147      152       174        135
1773.399015     161     145     147      152       174        136

